Experimental Analysis of Harvested Energy and Throughput Trade-off in a Realistic SWIPT System

We build a realistic Simultaneous Wireless Information and Power Transfer (SWIPT) prototype and experimentally analyse the harvested energy and throughput trade-off. Both time-switching and power splitting receiver architectures are implemented, and the performance comparison is carried out. Systematic SWIPT transmission signal design methods are also considered and implemented on the prototype. The harvested energy-throughput (E-T) performance with different transmission signal designs, modulation schemes, and receiver architectures are evaluated and compared. The combination of the power splitting receiver architecture and the superposition transmission signal design technique shows significant expansion of the E-T region. The experimental results fully validate the observations predicted from the theoretical signal designs and confirm the benefits of systematic signal designs on the system performance. The observations give important insights on how to design a practical SWIPT system.

==> 00README.XXX.txt <==
nostamp
